Surface code compilation via edge-disjoint paths

We provide an efficient algorithm to compile quantum circuits for fault-tolerant execution. We target surface codes, which form a 2D grid of logical qubits with nearest-neighbor logical operations. Embedding an input circuit's qubits in surface codes can result in long-range two-qubit operations across the grid. We show how to prepare many long-range Bell pairs on qubits connected by edge-disjoint paths of ancillas in constant depth that can be used to perform these long-range operations. This forms one core part of our Edge-Disjoint Paths Compilation (EDPC) algorithm, by easily performing many parallel long-range Clifford operations in constant depth. It also allows us to establish a connection between surface code compilation and several well-studied edge-disjoint paths problems. Similar techniques allow us to perform non-Clifford single-qubit rotations far from magic state distillation factories. In this case, we can easily find the maximum set of paths by a max-flow reduction, which forms the other major part of EDPC. EDPC has the best asymptotic worst-case performance guarantees on the circuit depth for compiling parallel operations when compared to related compilation methods based on swaps and network coding. EDPC also shows a quadratic depth improvement over sequential Pauli-based compilation for parallel rotations requiring magic resources. We implement EDPC and find significantly improved performance for circuits built from parallel cnots, and for circuits which implement the multi-controlled $X$ gate.

==> MultiControlledXHalfEstimator.tikz <==
\begin{tikzpicture}[/tikz/background rectangle/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, draw opacity={1.0}}, show background rectangle]
\begin{axis}[point meta max={nan}, point meta min={nan}, title={}, title style={at={{(0.5,1)}}, anchor={south}, font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, legend style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid, fill={rgb,1:red,1.0;green,1.0;blue,1.0}, fill opacity={1.0}, text opacity={1.0}, font={{\fontsize{8 pt}{10.4 pt}\selectfont}}, text={rgb,1:red,0.0;green,0.0;blue,0.0}, cells={anchor={center}}, at={(0.02, 0.98)}, anchor={north west}}, axis background/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, opacity={1.0}}, anchor={north west}, xshift={1.0mm}, yshift={-1.0mm}, width={86.9mm}, height={48.8mm}, scaled x ticks={false}, xlabel={qubits}, x tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, x tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, xlabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{11 pt}{14.3 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, xmode={log}, log basis x={10}, xmajorgrids={true}, xmin={1.5910729675098374}, xmax={5148.726782041407}, xtick={{10.0,100.0,1000.0}}, xticklabels={{$10^{1}$,$10^{2}$,$10^{3}$}}, xtick align={inside}, xticklabel style={font={{\fontsize{8 pt}{10.4 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, x grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, extra x ticks={{2.0,3.0,4.0,5.0,6.0,7.0,8.0,9.0,20.0,30.0,40.0,50.0,60.0,70.0,80.0,90.0,200.0,300.0,400.0,500.0,600.0,700.0,800.0,900.0,2000.0,3000.0,4000.0,5000.0}}, extra x tick labels={}, extra x tick style={grid={major}, x grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.05}, line width={0.5}, solid}, major tick length={0}}, axis x line*={left}, x axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}, scaled y ticks={false}, ylabel={space-time cost}, y tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, y tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, ylabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, font={{\fontsize{11 pt}{14.3 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, ymode={log}, log basis y={10}, ymajorgrids={true}, ymin={100.0}, ymax={4048.0}, ytick={{100.0,1000.0}}, yticklabels={{$10^{2}$,$10^{3}$}}, ytick align={inside}, yticklabel style={font={{\fontsize{8 pt}{10.4 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, y grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, extra y ticks={{200.0,300.0,400.0,500.0,600.0,700.0,800.0,900.0,2000.0,3000.0,4000.0}}, extra y tick labels={}, extra y tick style={grid={major}, y grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.05}, line width={0.5}, solid}, major tick length={0}}, axis y line*={left}, y axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}, colorbar={false}]
    \addplot[color={rgb,1:red,0.894;green,0.102;blue,0.11}, name path={82a974aa-308f-463b-ab76-982d811231b9}, draw opacity={1.0}, line width={1}, solid, mark={*}, mark size={3.75 pt}, mark repeat={1}, mark options={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, fill={rgb,1:red,1.0;green,1.0;blue,1.0}, fill opacity={1.0}, line width={0.75}, rotate={0}, solid}]
        table[row sep={\\}]
        {
            \\
            2.0  236.0  \\
            4.0  432.0  \\
            8.0  644.0  \\
            16.0  904.0  \\
            32.0  1156.0  \\
            64.0  1464.0  \\
            128.0  1780.0  \\
            256.0  2112.0  \\
            512.0  2532.0  \\
            1024.0  2896.0  \\
            2048.0  3500.0  \\
            4096.0  4048.0  \\
        }
        ;
    \addlegendentry {$\textrm{EDPC}$}
    \addplot[color={rgb,1:red,0.216;green,0.494;blue,0.722}, name path={0c7bba27-50b2-460e-a2a7-b6b3dd5f239c}, draw opacity={1.0}, line width={1}, solid, mark={square*}, mark size={3.0 pt}, mark repeat={1}, mark options={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, fill={rgb,1:red,0.0;green,0.0;blue,0.0}, fill opacity={1.0}, line width={0.75}, rotate={0}, solid}]
        table[row sep={\\}]
        {
            \\
            2.0  120.0  \\
            4.0  272.0  \\
            8.0  448.0  \\
            16.0  660.0  \\
            32.0  1016.0  \\
            64.0  1584.0  \\
            128.0  2732.0  \\
        }
        ;
    \addlegendentry {$\textrm{swap}$}
\end{axis}
\end{tikzpicture}

